Polarimetric analysis of STEREO observations of sungrazing Kreutz comet C/2010 E6 (STEREO)

Twin STEREO spacecraft pre-perihelion photometric and polarimetric observations of the sungrazing Kreutz comet C/2010 E6 (STEREO) in March 2010 at heliocentric distances $3-28~R_{\odot}$ were investigated using a newly-created set of analysis routines. The comet fully disintegrated during its perihelion passage. Prior to that, a broadening and an increase of the intensity peak with decreasing heliocentric distance was accompanied by a drop to zero polarisation at high phase angles (~105-135{\deg}, STEREO-B) and the emergence of negative polarisation at low phase angles (~25-35{\deg}, STEREO-A). Outside the near-comet region, the tail exhibited a steep slope of increasing polarisation with increasing cometocentric distance, with the slope becoming less prominent as the comet approached the Sun. The steep slope may be attributed to sublimation of refractory organic matrix and the processing of dust grains, or to presence of amorphous carbon. The change in slope with proximity to the Sun is likely caused by the gradual sublimation of all refractory material. The polarisation signatures observed at both sets of phase angles closer to the comet photocentre as the comet approached the Sun are best explained by fragmentation of the nucleus, exposing fresh Mg-rich silicate particles, followed by their gradual sublimation. The need for further studies of such comets, both observational and theoretical, is highlighted, as well as the benefit of the analysis routines created for this work.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
